A shape optimization algorithm based on directional derivatives for three-dimensional contact problems

This work deals with shape optimization for contact mechanics. More specifically, the linear elasticity model is considered under the small deformations hypothesis, and the elastic body is assumed to be in contact (sliding or with Tresca friction) with a rigid foundation. The mathematical formulations studied are two regularized versions of the original variational inequality: the penalty formulation and the augmented Lagrangian formulation. In order to get the shape derivatives associated to those two non-differentiable formulations, we follow an approach based on directional derivatives \cite{chaudet2020shape,chaudet2021shape}. This allows us to develop a gradient-based topology optimization algorithm, built on these derivatives and a level-set representation of shapes. The algorithm also benefits from a mesh-cutting technique, which gives an explicit representation of the shape at each iteration, and enables us to apply the boundary conditions strongly on the contact zone. The different steps of the method are detailed. Then, to validate the approach, some numerical results on two-dimensional and three-dimensional benchmarks are presented.

==> res_anchrage2d_frott_lagaug.txt <==
0	0.00955395
1	0.00932309
2	0.00873341
3	0.00751958
4	0.00623415
5	0.00489563
6	0.00443751
7	0.00345787
8	0.00308848
9	0.00259518
10	0.0026307
11	0.00257628
12	0.00253155
13	0.00245625
14	0.00242597
15	0.00234242
16	0.00229407
17	0.00221956
18	0.00224559
19	0.00215954
20	0.00218684
21	0.00208387
22	0.00211405
23	0.00208297
24	0.00205503
25	0.00208267
26	0.00203627
27	0.00206247
28	0.00200155
29	0.00202762
30	0.00198454
31	0.00194778
32	0.00196526
33	0.00195331
34	0.00193158
35	0.00190908
36	0.00193734
37	0.00189458
38	0.00191327
39	0.00189958
40	0.00190251
41	0.00188307
42	0.00186634
43	0.0018784
44	0.00185662
45	0.00187576
46	0.00185471
47	0.0018421
48	0.00187884
49	0.00184902
50	0.00182323
51	0.00184995
52	0.00183033
53	0.00181174
54	0.00183314
55	0.00181004
56	0.00182796
57	0.00180987
58	0.00182005
59	0.00179613
60	0.00181708
61	0.00178809
62	0.00181134
63	0.00177816
64	0.00175355
65	0.00178719
66	0.0017656
67	0.00174461
68	0.00175668
69	0.00173567
70	0.00176667
71	0.00174092
72	0.00171801
73	0.00173655
74	0.0017092
75	0.00173967
76	0.00171042
77	0.00168386
78	0.00170236
79	0.00172556
80	0.00167575
81	0.00161136
82	0.00155434
83	0.00156922
84	0.00157227
85	0.00158987
86	0.00157861
87	0.00156513
88	0.00155537
89	0.00157649
90	0.0015536
91	0.00152985
92	0.00150479
93	0.00148102
94	0.00147327
95	0.00149059
96	0.00148385
97	0.00148164
98	0.00149751
99	0.00148351
100	0.00147756
101	0.00149965
102	0.00148578
103	0.00147151
104	0.00145707
105	0.00144325
106	0.00143878
107	0.00143223
108	0.00143015
109	0.00143185
110	0.00141925
111	0.00144066
112	0.00143183
113	0.00142224
114	0.00141275
115	0.00140422
116	0.00140205
117	0.00142809
118	0.00141793
119	0.00141649
120	0.0014089
121	0.00139954
122	0.00138983
123	0.00138007
124	0.00138055
125	0.00139235
126	0.00138893
127	0.00138431
128	0.00138691
129	0.00138239
130	0.0013852
131	0.00141011
132	0.00140209
133	0.00139386
134	0.00138488
135	0.00138356
136	0.00140045
137	0.00139376
138	0.00139488
139	0.00138906
140	0.00138188
141	0.00137376
142	0.00137332
143	0.00139041
144	0.00138526
145	0.00137961
146	0.00138133
147	0.0013767
148	0.00137142
149	0.00137399
150	0.00138336
151	0.00138043
152	0.00137585
153	0.00137081
154	0.00136597
155	0.00136898
156	0.00139418
157	0.00138733
158	0.00138817
159	0.00138145
160	0.00137393
161	0.00136574
162	0.00136692
163	0.00138508
164	0.00138007
165	0.00137413
166	0.00136842
167	0.00137178
168	0.00138588
169	0.00138082
170	0.00138262
171	0.00138939
172	0.00138508
173	0.00137855
174	0.00137893
175	0.00140598
176	0.00140501
177	0.00141617
178	0.00140911
179	0.00140109
180	0.00139143
181	0.00138984
182	0.0014068
183	0.00139824
184	0.00138899
185	0.0013797
186	0.00137037
187	0.00137046
188	0.00139662
189	0.00138747
190	0.00138804
191	0.00140948
192	0.00140037
193	0.00138963
194	0.00138582
195	0.00139616
196	0.00138919
197	0.00138981
198	0.00140621
199	0.00139729
200	0.00138756
201	0.00137825
202	0.00136938
203	0.00136929
204	0.00139437
205	0.00138632
206	0.00138523
207	0.001378
208	0.00137001
209	0.00136193
210	0.00136341
211	0.00138206
212	0.00137663
213	0.00137066
214	0.00137173
215	0.0013677
216	0.0013619
217	0.00136484
218	0.00137472
219	0.00137117
220	0.00136683
221	0.0013698
222	0.00138286
223	0.00137776
224	0.00138112
225	0.00140133
226	0.0013932
227	0.00138377
228	0.00137456
229	0.00137426
230	0.00139727
231	0.0013882
232	0.00138801
233	0.00140686
234	0.00139805
235	0.00138782
236	0.00137794
237	0.00136867
238	0.0013685
239	0.00139356
240	0.00138531
241	0.0013862
242	0.00140688
243	0.00139809
244	0.00138807
245	0.00137816
246	0.00136828
247	0.00136593
248	0.001375
249	0.00138705
250	0.00138258
251	0.00137888
252	0.00137434
253	0.00136896
254	0.0013631
255	0.00135768
256	0.00136024
257	0.00136934
258	0.00137541
259	0.00139213
260	0.00139848
261	0.00139146
262	0.00138326
263	0.00137446
264	0.00137472
265	0.00140004
266	0.00139093
267	0.00138107
268	0.00138013
269	0.00140735
270	0.00140308
271	0.00142541
272	0.0014096
273	0.0013939
274	0.00137945
275	0.00136772
276	0.00137338
277	0.0013806
278	0.00136857
279	0.00138051
280	0.00137675
281	0.00137221
282	0.00136741



==> res_anchrage2d_frott_pena.txt <==
0	0.0095536
1	0.00932268
2	0.00873342
3	0.00752288
4	0.00623689
5	0.00487711
6	0.00409288
7	0.00358094
8	0.00321777
9	0.00316386
10	0.00319358
11	0.00296642
12	0.00281671
13	0.00260081
14	0.00250971
15	0.00241671
16	0.00239351
17	0.00239468
18	0.00234326
19	0.00230239
20	0.00231988
21	0.00211183
22	0.00208889
23	0.00209347
24	0.00207932
25	0.00208439
26	0.00205129
27	0.00205259
28	0.00200556
29	0.0019901
30	0.0019533
31	0.00191135
32	0.00186304
33	0.00181271
34	0.00176226
35	0.00171302
36	0.00167043
37	0.00162785
38	0.00158683
39	0.00154893
40	0.00152048
41	0.00145722
42	0.00146582
43	0.00147027
44	0.00147189
45	0.00147061
46	0.00146738
47	0.00146312
48	0.00145844
49	0.00145329
50	0.00144909
51	0.00144385
52	0.00143735
53	0.00142852
54	0.00141971
55	0.00141062
56	0.00140476
57	0.00138361
58	0.00138361



==> res_anchrage2d_frott_pena_bis.txt <==
1	0.00932544
2	0.00874898
3	0.0075526
4	0.00630077
5	0.00508337
6	0.00451949
7	0.00378581
8	0.0031054
9	0.00282603
10	0.00282698
11	0.00260894
12	0.00234408
13	0.00225847
14	0.0021934
15	0.00218384
16	0.00217968
17	0.00217336
18	0.0021659
19	0.00216207
20	0.00215247
21	0.00214484
22	0.00213421
23	0.00214315
24	0.00210556
25	0.00209996
26	0.00204332
27	0.00203191
28	0.00196827
29	0.00195876
30	0.00190115
31	0.00186273
32	0.0018076
33	0.00175661
34	0.00170806
35	0.001664
36	0.00162415
37	0.00158769
38	0.00155475
39	0.00151491
40	0.00152152
41	0.00147736
42	0.00148395
43	0.00148486
44	0.00148294
45	0.00147949
46	0.00147624
47	0.0014721
48	0.00146723
49	0.00146129
50	0.00145611
51	0.00144642
52	0.00144244
53	0.00143369
54	0.00142796
55	0.00141042
56	0.00141342
57	0.00136731
58	0.00137205
59	0.00137724
60	0.00138147
61	0.00138382
62	0.00138398
63	0.0013841
64	0.00138196
65	0.00138092
66	0.00137936
67	0.00137559
68	0.00137444
69	0.00136821
70	0.00136731
71	0.00136029
72	0.00136061
73	0.00134705
74	0.00135369
75	0.00132473
76	0.00132904
77	0.0013336
78	0.00133544
79	0.00133544
80	0.00133467
81	0.00133416
82	0.00133221
83	0.0013304
84	0.00132863
85	0.00132687
86	0.00132434
87	0.00132085
88	0.00132173
89	0.00132106
90	0.00132536
91	0.0013291
92	0.00132788
93	0.00132568
94	0.00132333
95	0.00132079
96	0.00132458
97	0.00132824
98	0.0013268
99	0.00132432
100	0.00132112
101	0.00131891
102	0.00132325
103	0.00132685
104	0.00132514
105	0.00132244
106	0.0013193
107	0.00131599
108	0.00131896
109	0.00132233
110	0.0013208
111	0.00131785
112	0.0013155
113	0.00131319
114	0.001311
115	0.00130939
116	0.0013066
117	0.00130467
118	0.00130244
119	0.0013031
120	0.00130111
121	0.00129973
122	0.00129736
123	0.00129724
124	0.00129114
125	0.00129504
126	0.00128771
127	0.00129292
128	0.00128478
129	0.00128419
130	0.00128883
131	0.00127903
132	0.00128504
133	0.00128022
134	0.00127962
135	0.00128285
136	0.00127606
137	0.00127913
138	0.00127157
139	0.00127725
140	0.00127113
141	0.00127504
142	0.00126892
143	0.00127252
144	0.00127516
145	0.00127417
146	0.00127377
147	0.00127038
148	0.00127403
149	0.00126798
150	0.00127396
151	0.00126293
152	0.00126617
153	0.00126613
154	0.00126407
155	0.00126547
156	0.00126961
157	0.001266
158	0.00126827
159	0.00126343
160	0.00126723
161	0.00126683
162	0.00126563
163	0.00126364
164	0.00126943
165	0.00127335
166	0.00126326
167	0.00126647
168	0.00126186
169	0.00126346
170	0.0012671
171	0.00126212
172	0.00126571
173	0.00126634
174	0.00126931
175	0.00126157
176	0.00126189
177	0.00126238
178	0.00126281
179	0.00126293
180	0.00126262
181	0.00126236
182	0.00126107
183	0.00126085
184	0.00125784
185	0.00126332
186	0.00125252
187	0.00125813
188	0.00125866
189	0.0012606
190	0.00125852
191	0.00125658
192	0.00125807
193	0.00125641
194	0.00125629
195	0.00125651
196	0.00125677
197	0.0012571
198	0.00125715
199	0.00125779
200	0.00125526
201	0.00126136
202	0.00125494



==> res_anchrage2d_lagaug.txt <==
0	0.00955537
1	0.00932575
2	0.00875196
3	0.00755641
4	0.00630354
5	0.00506924
6	0.00470936
7	0.00391604
8	0.00351559
9	0.00314633
10	0.00275986
11	0.00243891
12	0.00214159
13	0.00213242
14	0.00184274
15	0.00187858
16	0.00188828
17	0.00188695
18	0.0018791
19	0.00186733
20	0.00185191
21	0.00183463
22	0.0018156
23	0.00179486
24	0.00177482
25	0.0017552
26	0.0017322
27	0.00171396
28	0.00169338
29	0.00168099
30	0.00166684
31	0.00168168
32	0.00169686
33	0.00172807
34	0.00168931
35	0.00166596
36	0.00165536
37	0.00165194
38	0.00165037
39	0.00164837
40	0.00164627
41	0.00164478
42	0.00164366
43	0.00164291
44	0.00164319
45	0.00164162
46	0.00165254
47	0.00165808
48	0.00168386
49	0.00163965
50	0.00165027
51	0.00165132
52	0.00165132



==> res_anchrage2d_pena.txt <==
0	0.00955552
1	0.00932591
2	0.00875198
3	0.00755637
4	0.00630205
5	0.00506429
6	0.00441364
7	0.00344281
8	0.00313155
9	0.00257171
10	0.00254822
11	0.00203554
12	0.00206664
13	0.00206769
14	0.00205705
15	0.00203983
16	0.00201908
17	0.00199326
18	0.00196308
19	0.00193162
20	0.00189797
21	0.00186333
22	0.00182781
23	0.00179207
24	0.00175706
25	0.00173053
26	0.00169364
27	0.00170436
28	0.00165683
29	0.00169502
30	0.00167689
31	0.00166559
32	0.00165903
33	0.00165443
34	0.00165024
35	0.00164619
36	0.00164308
37	0.00163892
38	0.00163804
39	0.00163371
40	0.00163934
41	0.00164274
42	0.00168541
43	0.0016415
44	0.00163747
45	0.00165536
46	0.00169112
47	0.00172525
48	0.0016826
49	0.00165158
50	0.00163829
51	0.00163591
52	0.00163467
53	0.00163344
54	0.0016325
55	0.0016325



==> res_canti2d_bis.txt <==
0	0.0205489
1	0.0205951
2	0.0202874
3	0.0198315
4	0.0194319
5	0.0190834
6	0.0187708
7	0.0185008
8	0.0182535
9	0.0180411
10	0.0178389
11	0.0176589
12	0.0174916
13	0.0173416
14	0.0172037
15	0.0170713
16	0.0169576
17	0.0168263
18	0.0167518
19	0.0166454
20	0.0165188
21	0.0164207
22	0.0163912
23	0.0163001
24	0.016234
25	0.0161784
26	0.0161458
27	0.016102
28	0.0160704
29	0.0160522
30	0.0160292
31	0.0160027
32	0.0159818
33	0.015964
34	0.0159457
35	0.0159334
36	0.0159214
37	0.0159108
38	0.0159009
39	0.015894
40	0.0158885
41	0.0158811
42	0.0158756
43	0.015871
44	0.0158619
45	0.0158556
46	0.0158504
47	0.0158464
48	0.0158435
49	0.0158417
50	0.0158402
51	0.0158388
52	0.0158377
53	0.0158368
54	0.0158359
55	0.0158351
56	0.0158346
57	0.015834
58	0.0158331
59	0.0158326
60	0.0158323
61	0.015832
62	0.0158318
63	0.0158315
64	0.0158314



==> res_canti2d_cercle_frott_lagaug.txt <==
0	0.0196028
1	0.0193986
2	0.0192442
3	0.018985
4	0.0188457
5	0.018266
6	0.0175835
7	0.0167808
8	0.015822
9	0.0148857
10	0.0141495
11	0.0134644
12	0.0127875
13	0.0122492
14	0.0117727
15	0.0113792
16	0.0110238
17	0.0106625
18	0.0103396
19	0.00989641
20	0.00954314
21	0.00934055
22	0.00914541
23	0.00894525
24	0.00880753
25	0.00868304
26	0.00857069
27	0.0084768
28	0.00837054
29	0.00827162
30	0.00820901
31	0.00811608
32	0.00804443
33	0.00796026
34	0.00791187
35	0.00788351
36	0.00785235
37	0.00782433
38	0.00780312
39	0.00772356
40	0.00769731
41	0.00765322
42	0.00764231
43	0.00761624
44	0.00755033
45	0.00758059
46	0.0075462
47	0.00755929
48	0.00749205
49	0.00753335
50	0.00751691
51	0.00748558
52	0.00751107
53	0.00749423
54	0.00746819
55	0.00747665
56	0.00750765
57	0.00748304
58	0.00750444
59	0.00748727
60	0.00745275
61	0.00747811
62	0.00747101
63	0.00743939
64	0.00746884
65	0.00745225
66	0.00741925
67	0.00744166
68	0.00744719
69	0.0074112
70	0.00744657
71	0.00743065
72	0.00740979
73	0.00743864
74	0.00742735
75	0.00739543
76	0.00742347
77	0.00740927
78	0.00738675
79	0.00741241
80	0.00737654
81	0.00734578
82	0.00738968
83	0.00737762
84	0.00736875
85	0.00740231
86	0.00738727
87	0.00736203
88	0.00739127
89	0.00738324
90	0.00735741
91	0.00738863
92	0.00738042
93	0.00736001
94	0.0073883
95	0.00737923
96	0.00735143
97	0.00738302
98	0.00737461
99	0.00734843
100	0.00738081
101	0.00736721
102	0.00734847
103	0.00737791
104	0.00735504
105	0.00734019
106	0.00736905
107	0.00736315
108	0.00733596
109	0.00737128
110	0.00738075
111	0.00735617
112	0.00738099
113	0.00737111
114	0.00734898
115	0.00737402
116	0.00736328
117	0.00735233
118	0.00727007
119	0.00728944
120	0.00727488
121	0.00725817
122	0.00726664
123	0.00726267
124	0.00726859
125	0.00725767
126	0.00726751
127	0.00724877
128	0.00725881
129	0.00724569
130	0.00725895
131	0.00723842
132	0.00725676
133	0.00723901
134	0.00725969
135	0.00723424
136	0.00725438
137	0.00723366
138	0.0072483
139	0.00722132



==> res_canti2d_cercle_frott_pena.txt <==
0	0.0195805
1	0.0194221
2	0.0192089
3	0.019188
4	0.0191842
5	0.0191284
6	0.0190751
7	0.0189891
8	0.0188752
9	0.0187285
10	0.0185441
11	0.0183381
12	0.0181106
13	0.0178352
14	0.0175268
15	0.0171836
16	0.0167705
17	0.0162965
18	0.0157408
19	0.0150825
20	0.0146938
21	0.0139819
22	0.0132641
23	0.0124575
24	0.0117937
25	0.0113073
26	0.0108688
27	0.0104322
28	0.0101431
29	0.00963048
30	0.00931171
31	0.00911137
32	0.00888696
33	0.00865859
34	0.00837627
35	0.00821793
36	0.00797992
37	0.00778081
38	0.00775002
39	0.00773131
40	0.00762357
41	0.00752906
42	0.00745526
43	0.00732531
44	0.0072734
45	0.0072073
46	0.00713273
47	0.00714217
48	0.00713995
49	0.0070344
50	0.00707009
51	0.00706765
52	0.00708083
53	0.00711308
54	0.00712497
55	0.00713368
56	0.00709283
57	0.00711532
58	0.00704789
59	0.00705095
60	0.00701212
61	0.00704528
62	0.00711126
63	0.00703332
64	0.007102
65	0.00708849
66	0.00715079
67	0.00712861
68	0.0071362
69	0.00712732
70	0.00702101
71	0.00701022
72	0.00697783
73	0.0070067
74	0.00701999
75	0.00706415
76	0.00708614
77	0.00711254
78	0.00708504
79	0.00710582
80	0.00709865
81	0.0070933
82	0.0070356
83	0.00708594
84	0.00709763
85	0.00709605
86	0.00703108
87	0.00706427
88	0.00703652
89	0.00697885
90	0.00704056
91	0.00701869
92	0.00698378
93	0.00701972
94	0.0070363
95	0.00697851
96	0.00697088
97	0.00694129
98	0.00680653
99	0.00682502
100	0.00682282
101	0.00679901
102	0.00679353
103	0.00679073
104	0.0067881
105	0.00678785
106	0.00678781
107	0.00678781



==> res_canti2d_cercle_lagaug.txt <==
0	0.019782
1	0.0195969
2	0.019534
3	0.0194955
4	0.0194738
5	0.0194393
6	0.0193769
7	0.0193031
8	0.0192046
9	0.0190776
10	0.0189251
11	0.0187547
12	0.0185497
13	0.0183105
14	0.0180433
15	0.0177308
16	0.0173836
17	0.0169905
18	0.0165257
19	0.0160134
20	0.0154402
21	0.0147834
22	0.0142072
23	0.0136226
24	0.0131033
25	0.0124983
26	0.0121262
27	0.0118138
28	0.0111424
29	0.0107412
30	0.0103905
31	0.0100462
32	0.00980536
33	0.00962862
34	0.00942155
35	0.00950196
36	0.00944537
37	0.00938646
38	0.009323
39	0.0092599
40	0.00916058
41	0.00910713
42	0.00898369
43	0.00895968
44	0.00904631
45	0.00884401
46	0.0087317
47	0.00860097
48	0.00847075
49	0.00836783
50	0.00825407
51	0.00817504
52	0.0081039
53	0.00804893
54	0.00799563
55	0.00795642
56	0.00791587
57	0.00788033
58	0.00785156
59	0.00782643
60	0.00780207
61	0.00778439
62	0.00776624
63	0.00774785
64	0.00772943
65	0.00771393
66	0.00770086
67	0.00769155
68	0.00768344
69	0.00767785
70	0.00767267
71	0.00766794
72	0.00766328
73	0.00765948
74	0.00765591
75	0.00765288
76	0.00765028
77	0.00764823
78	0.00764679
79	0.00764478
80	0.00764345
81	0.00764175
82	0.00764064
83	0.00763941
84	0.00763835
85	0.00763721
86	0.00763609
87	0.00763533
88	0.00763684
89	0.00763599
90	0.00763596
91	0.00763541
92	0.00763523
93	0.00763503
94	0.00763463
95	0.00763423
96	0.00763378
97	0.00763327
98	0.00763215
99	0.00763134
100	0.00763032
101	0.0076295
102	0.00762819
103	0.00762732
104	0.00762645
105	0.00762542
106	0.00762439
107	0.00762353
108	0.00762304
109	0.00762293
110	0.00762251
111	0.0076223
112	0.00762144
113	0.00762069
114	0.00761954
115	0.00761876
116	0.00761736
117	0.00761658
118	0.00761525
119	0.0076147
120	0.00761472
121	0.00761447
122	0.00761421
123	0.00761397
124	0.00761292
125	0.00761244
126	0.00761188
127	0.00760951
128	0.00753336
129	0.00752503
130	0.00749375
131	0.00748806
132	0.00747096
133	0.0074679
134	0.00745719
135	0.00745743
136	0.00744984
137	0.00744962
138	0.00744607
139	0.00744471
140	0.00744225
141	0.00744081
142	0.00743926
143	0.00743804
144	0.00743653
145	0.00743516
146	0.00743363
147	0.00743231
148	0.00743051
149	0.00742979
150	0.00742918
151	0.00742869
152	0.00742832
153	0.00742732
154	0.0074272
155	0.00742698
156	0.00742625
157	0.00742581
158	0.00742562
159	0.00742432
160	0.00742403
161	0.00742362
162	0.00742319
163	0.0074229
164	0.00742261
165	0.00742184
166	0.00742186
167	0.00742156
168	0.00742141
169	0.00742064
170	0.00742059
171	0.0074201
172	0.00742004
173	0.00741943
174	0.00741915
175	0.00741935
176	0.00741903
177	0.00741842
178	0.00741808
179	0.00741756
180	0.00741724
181	0.00741715
182	0.00741607
183	0.00741584
184	0.00741552
185	0.00741536
186	0.0074144
187	0.00741413
188	0.00741362
189	0.0074132
190	0.0074123
191	0.00741154
192	0.00741146
193	0.00741057
194	0.00741108
195	0.00740882
196	0.00741067
197	0.00740796
198	0.00740931
199	0.00740708
200	0.00740808
201	0.00740636
202	0.00740679
203	0.00740542
204	0.0074059
205	0.007405
206	0.00740468
207	0.00740386
208	0.00740349
209	0.00740275
210	0.00740374
211	0.00740324
212	0.00740338
213	0.00740343
214	0.00740423
215	0.00740392
216	0.00740343
217	0.00740314
218	0.00740294
219	0.0074027
220	0.0074024
221	0.00740191
222	0.00740141
223	0.00740223
224	0.0074026
225	0.00740267
226	0.00740272
227	0.0074028
228	0.00740256
229	0.00740272
230	0.00740277
231	0.00740284
232	0.00740285
233	0.00740285



==> res_canti2d_cercle_pena.txt <==
0	0.0197419
1	0.0196224
2	0.0194472
3	0.019362
4	0.0193326
5	0.0192806
6	0.0192044
7	0.0191068
8	0.0189768
9	0.0188215
10	0.0186419
11	0.0184263
12	0.0181775
13	0.0179
14	0.0177171
15	0.017516
16	0.017286
17	0.0171708
18	0.0170318
19	0.0163817
20	0.0162342
21	0.0155502
22	0.0148802
23	0.0142691
24	0.0136158
25	0.0130958
26	0.012684
27	0.0120496
28	0.0115576
29	0.0115748
30	0.0108198
31	0.0103349
32	0.00975388
33	0.0094024
34	0.0091905
35	0.00897649
36	0.00885096
37	0.0087557
38	0.00880351
39	0.00878275
40	0.00876081
41	0.00873824
42	0.00873263
43	0.00879397
44	0.00876671
45	0.0087389
46	0.00870887
47	0.0086773
48	0.0086475
49	0.00861491
50	0.00852395
51	0.00848519
52	0.00849136
53	0.00844353
54	0.0084062
55	0.00835271
56	0.00827924
57	0.00816604
58	0.0080911
59	0.00801301
60	0.00796468
61	0.00791817
62	0.00787939
63	0.00782847
64	0.00780887
65	0.00777468
66	0.00766683
67	0.0076552
68	0.00756714
69	0.00755455
70	0.00748104
71	0.00748568
72	0.00740602
73	0.00742982
74	0.00734177
75	0.00738668
76	0.00729639
77	0.00735802
78	0.00726495
79	0.00731754
80	0.00724252
81	0.00727472
82	0.00724443
83	0.00726922
84	0.00724127
85	0.00725594
86	0.00722309
87	0.00725669
88	0.00720856
89	0.00726042
90	0.00719589
91	0.00726342
92	0.00718606
93	0.00722502
94	0.007214
95	0.0072233
96	0.00720936
97	0.00722508
98	0.00719989
99	0.00723034
100	0.00720702
101	0.00722193
102	0.00719469
103	0.00722471
104	0.00718473
105	0.00723199
106	0.00717504
107	0.00723956
108	0.00716693
109	0.00720506
110	0.00718723
111	0.00720894
112	0.00718046
113	0.00721799
114	0.00717443
115	0.0072281
116	0.00716879
117	0.00723631
118	0.00716263
119	0.00720536
120	0.00718291
121	0.00720861
122	0.00717942
123	0.00721777
124	0.00719077
125	0.00722223
126	0.00717817
127	0.00722848
128	0.00716763
129	0.00723554
130	0.00716208
131	0.00720237
132	0.00718283
133	0.00720554
134	0.00718043
135	0.00721439
136	0.00717213
137	0.00722315
138	0.0071639
139	0.00723229
140	0.00715777
141	0.00720094
142	0.00717892
143	0.00720371
144	0.00717543
145	0.00721307
146	0.0071672
147	0.00722192
148	0.00715813
149	0.00719396
150	0.00718378
151	0.00719295
152	0.0071808
153	0.00719638
154	0.0071741
155	0.00720415
156	0.00718104
157	0.00720769
158	0.00716773
159	0.0072141
160	0.00715484
161	0.0072215
162	0.0071451
163	0.00718949
164	0.00716358
165	0.00719349
166	0.00715999
167	0.00720211
168	0.00714965
169	0.00721318
170	0.00714121
171	0.0071835
172	0.00716136
173	0.00718971
174	0.00715761
175	0.00720019
176	0.00716645
177	0.00720491
178	0.00717136
179	0.00720728
180	0.00715683
181	0.00721688
182	0.00714405
183	0.00718974
184	0.0071614
185	0.00719398
186	0.00715612
187	0.00720434
188	0.00714486
189	0.00718055
190	0.0071785
191	0.0071723
192	0.00718176
193	0.0071654
194	0.00719058
195	0.00715581
196	0.00720181
197	0.00714429
198	0.00717898
199	0.00716715
200	0.00717637
201	0.00716332
202	0.00718125
203	0.00715419
204	0.00719243
205	0.00714474
206	0.00720675
207	0.00713469
208	0.00717859
209	0.00715528
210	0.00718354
211	0.00715298
212	0.00719676
213	0.00714526
214	0.00721027
215	0.00713626
216	0.00718172
217	0.00715733
218	0.00718565
219	0.00715507
220	0.00719664
221	0.00714629
222	0.00720739
223	0.0071569
224	0.00721094
225	0.00714639
226	0.00718245
227	0.00717928
228	0.00718213
229	0.00717217
230	0.00718392
231	0.00716135
232	0.00718875
233	0.00714978
234	0.00719966
235	0.00714014
236	0.00720996
237	0.0071317
238	0.00718053
239	0.00715157
240	0.00718576
241	0.00714827
242	0.0071965
243	0.0071402
244	0.00720545
245	0.00713142
246	0.00717436
247	0.00715152
248	0.00718094
249	0.00716251
250	0.00718705
251	0.00716547
252	0.00719063
253	0.0071519
254	0.00719759
255	0.00714042
256	0.00720566
257	0.00712985
258	0.00717482
259	0.0071475
260	0.00717935
261	0.00715738
262	0.00718567
263	0.00714667
264	0.00719399
265	0.00713601
266	0.00720201
267	0.0071263
268	0.00710077
269	0.00716816
270	0.00717336
271	0.00716477
272	0.00716939
273	0.00717243
274	0.00717179
275	0.00717754
276	0.00717471
277	0.00717758
278	0.00717503
279	0.00718455
280	0.00717246
281	0.00717694
282	0.00717027
283	0.00718191
284	0.00716968
285	0.00718813
286	0.00715277
287	0.00719766
288	0.00713662
289	0.00716825
290	0.00715349
291	0.00717146
292	0.00716149
293	0.00717634
294	0.00716056
295	0.00718294
296	0.00716027
297	0.00718756
298	0.00714506
299	0.0071953
300	0.00713227
301	0.00716535
302	0.00714989
303	0.00714989



==> res_canti3d_sphere_frott_lagaug.txt <==
0	0.352076
1	0.33874
2	0.322048
3	0.301349
4	0.277424
5	0.25345
6	0.231514
7	0.213017
8	0.197258
9	0.183716
10	0.171819
11	0.161375
12	0.152013
13	0.14376
14	0.136586
15	0.129982
16	0.124287
17	0.119355
18	0.114975
19	0.110943
20	0.106712
21	0.102681
22	0.0988393
23	0.0950533
24	0.091912
25	0.0891289
26	0.0869775
27	0.0856154
28	0.08396
29	0.0830561
30	0.0815861
31	0.0811387
32	0.0800832
33	0.0792958
34	0.0784602
35	0.0775076
36	0.0769454
37	0.0762895
38	0.0757549
39	0.0752586
40	0.0751641
41	0.0749938
42	0.0748047
43	0.0745298
44	0.0743389
45	0.0736785
46	0.0734102
47	0.0732461
48	0.0730733
49	0.0730474
50	0.0728869
51	0.0726983
52	0.0726006
53	0.0725572
54	0.0724922
55	0.0724714
56	0.0724467
57	0.0724306
58	0.0724307
59	0.07242
60	0.072406
61	0.0723954
62	0.0724047
63	0.0724241
64	0.0724809
65	0.0724681
66	0.0725186
67	0.0725251
68	0.072516
69	0.0725154
70	0.0725023
71	0.0724824
72	0.0724739
73	0.0724614
74	0.0724686
75	0.0724948
76	0.0723891
77	0.0724427
78	0.0723626
79	0.0723282
80	0.0723588
81	0.0723132
82	0.0723651
83	0.0723683
84	0.0724059
85	0.0724234
86	0.0724256
87	0.0724025
88	0.0724092
89	0.0724056
90	0.0724144
91	0.0724137
92	0.0724411
93	0.0724379
94	0.0724364
95	0.0724359
96	0.0724402
97	0.0724342
98	0.0724412
99	0.0724349
100	0.0724444
101	0.0724492
102	0.0724563
103	0.0724508
104	0.0724624
105	0.0724564
106	0.0724534
107	0.0724516
108	0.0724468
109	0.0724353
110	0.0724427
111	0.0724348
112	0.0724328
113	0.072431
114	0.0724342
115	0.0724287
116	0.0724416
117	0.0724384
118	0.0724408
119	0.0724416
120	0.0724477
121	0.0724395
122	0.0724484
123	0.0724424
124	0.0724447
125	0.0724468
126	0.0724496
127	0.0724425
128	0.0724493
129	0.0724406
130	0.0724406
131	0.0724392
132	0.0724414
133	0.0724328
134	0.0724415
135	0.072435
136	0.0724353
137	0.0724361
138	0.0724388
139	0.0724316



==> res_canti3d_sphere_frott_pena.txt <==
0	0.352094
1	0.33799
2	0.335365
3	0.333187
4	0.32498
5	0.308353
6	0.289477
7	0.269291
8	0.258588
9	0.240014
10	0.229947
11	0.219188
12	0.205335
13	0.193286
14	0.186005
15	0.174305
16	0.169076
17	0.167939
18	0.166596
19	0.164982
20	0.16585
21	0.166883
22	0.168011
23	0.169136
24	0.170151
25	0.170991
26	0.17163
27	0.172088
28	0.172364
29	0.172444
30	0.172257
31	0.171816
32	0.17107
33	0.169913
34	0.168124
35	0.16879
36	0.162597
37	0.163068
38	0.15346
39	0.150409
40	0.144258
41	0.142186
42	0.135763
43	0.136478
44	0.129346
45	0.121067
46	0.116307
47	0.108676
48	0.106943
49	0.102476
50	0.0982147
51	0.0936003
52	0.0887448
53	0.0850234
54	0.082836
55	0.0805485
56	0.0750424
57	0.0731828
58	0.0735951
59	0.0742258
60	0.0740314
61	0.0734999
62	0.0739202
63	0.0744026
64	0.0743734
65	0.0746135
66	0.0752792
67	0.0757442
68	0.0760876
69	0.0764312
70	0.0764516
71	0.0767071
72	0.0767592
73	0.0767439
74	0.0751325
75	0.0757584
76	0.0759822
77	0.0757987
78	0.0760949
79	0.0749121
80	0.0754367
81	0.0752694
82	0.074558
83	0.0739087
84	0.0733415
85	0.0740563
86	0.0744359
87	0.0715864
88	0.0698557
89	0.0695239
90	0.070099
91	0.0707385
92	0.0711943
93	0.0716585
94	0.0720328
95	0.0720047
96	0.0724687
97	0.0729895
98	0.073026
99	0.0717795
100	0.0719035
101	0.0723321
102	0.0718253
103	0.0722096
104	0.0727284
105	0.0726461
106	0.0709188
107	0.0713674
108	0.071281
109	0.0710433
110	0.0713755
111	0.0703005
112	0.069247
113	0.0693871
114	0.0697496
115	0.0702436
116	0.0693256
117	0.0694009
118	0.0695726
119	0.0685996
120	0.0670782
121	0.0669764
122	0.0671875
123	0.0673169
124	0.0677739
125	0.0677762
126	0.0671117
127	0.0667099
128	0.0670717
129	0.0674177
130	0.0675221
131	0.0677169
132	0.0679762
133	0.0675616
134	0.0670883
135	0.0677348
136	0.0682606
137	0.0682154
138	0.0678083
139	0.0675593
140	0.0670217
141	0.0674843
142	0.0678888
143	0.0683084
144	0.0686711
145	0.068827
146	0.0693924
147	0.0689152
148	0.0692855
149	0.0696042
150	0.0686399
151	0.0690529
152	0.069031
153	0.0690232
154	0.068989
155	0.068989



==> res_canti3d_sphere_lagaug.txt <==
0	0.352102
1	0.338753
2	0.322017
3	0.301236
4	0.277542
5	0.253569
6	0.231682
7	0.213086
8	0.197339
9	0.183861
10	0.171985
11	0.161564
12	0.152232
13	0.144108
14	0.136884
15	0.130428
16	0.124649
17	0.119564
18	0.115115
19	0.11094
20	0.106772
21	0.103054
22	0.0990954
23	0.0951267
24	0.0918701
25	0.089023
26	0.0869467
27	0.0857376
28	0.0843786
29	0.0831137
30	0.0820856
31	0.0810862
32	0.0800765
33	0.0794988
34	0.0788208
35	0.0779822
36	0.0775116
37	0.0770208
38	0.0762037
39	0.0758165
40	0.0753745
41	0.0750286
42	0.0747528
43	0.0744982
44	0.074279
45	0.0735088
46	0.073261
47	0.0730964
48	0.0730092
49	0.0728871
50	0.0727697
51	0.0726386
52	0.0725472
53	0.0724849
54	0.0724548
55	0.0724136
56	0.0724093
57	0.0723861
58	0.0724006
59	0.0724026
60	0.0724089
61	0.0724025
62	0.0724228
63	0.0724531
64	0.0724684
65	0.0724771
66	0.0724854
67	0.0724917
68	0.0725305
69	0.0725147
70	0.0725337
71	0.0724655
72	0.0724712
73	0.0724251
74	0.0724855
75	0.0724552
76	0.072508
77	0.0724785
78	0.0725066
79	0.0724722
80	0.0724642
81	0.0724556
82	0.0724633
83	0.0724533
84	0.0724497
85	0.0724548
86	0.0724498
87	0.0724494
88	0.0724505
89	0.0724512
90	0.0724589
91	0.0724559
92	0.0724702
93	0.0724776
94	0.072487
95	0.0724921
96	0.072499
97	0.072488
98	0.0725001
99	0.0725046
100	0.0725041
101	0.0725085
102	0.0725094
103	0.0725104
104	0.0725064
105	0.0725094
106	0.072502
107	0.0725057
108	0.0725021
109	0.0725077
110	0.0725036
111	0.0725073
112	0.0724951
113	0.0725024
114	0.0725022
115	0.07251
116	0.0725091
117	0.0725109
118	0.0725071
119	0.0725096
120	0.0725036
121	0.0725029
122	0.0724951
123	0.0724952
124	0.0724882
125	0.0724917
126	0.0724868
127	0.0724887
128	0.0724841
129	0.0724906
130	0.0724883
131	0.0724952
132	0.0724934
133	0.0724976
134	0.072492
135	0.0724961
136	0.0724909
137	0.0724956
138	0.0724889
139	0.0724916
140	0.0724893
141	0.0724961
142	0.0724926
143	0.0724979
144	0.0724952
145	0.0725025
146	0.0725229
147	0.0725372
148	0.0725341
149	0.0725407
150	0.0725388
151	0.0725437
152	0.0725392
153	0.072532
154	0.0725309
155	0.072524
156	0.0725238
157	0.0725163
158	0.0725161
159	0.0725088
160	0.0724983
161	0.072493
162	0.0724828
163	0.0724783
164	0.0724713
165	0.0724646
166	0.0724606
167	0.0724543
168	0.0724447
169	0.0724418
170	0.0724354
171	0.0724298
172	0.072421
173	0.0724185
174	0.072413
175	0.0724077
176	0.0724026
177	0.0723974
178	0.0723934
179	0.0723883
180	0.0723841
181	0.0723792
182	0.0723751
183	0.0723734
184	0.0723694
185	0.0723651
186	0.0723611
187	0.0723571
188	0.0723532
189	0.0723495
190	0.0723456
191	0.0723422
192	0.0723384
193	0.0723348
194	0.0723309
195	0.0723243
196	0.0723208
197	0.0723173
198	0.0723141
199	0.0723107
200	0.0723077
201	0.0723044
202	0.0723015
203	0.0722983
204	0.072292
205	0.0722869
206	0.0722814
207	0.0722729
208	0.0722713
209	0.0722689
210	0.0722667
211	0.0722644
212	0.0722622
213	0.0722601
214	0.0722579
215	0.0722559
216	0.0722537
217	0.0722477
218	0.0722456
219	0.0722438
220	0.0722419
221	0.0722401
222	0.0722383
223	0.0722364
224	0.072235
225	0.0722332
226	0.0722316
227	0.0722299
228	0.0722284
229	0.0722267
230	0.0722253
231	0.0722235
232	0.072222
233	0.0722205
234	0.0722191
235	0.0722168
236	0.0722154
237	0.0722142
238	0.0722127
239	0.0722116
240	0.0722102
241	0.0722091
242	0.0722078
243	0.0722066
244	0.0722056
245	0.0722043
246	0.0722033
247	0.0722018
248	0.0722012
249	0.0721997
250	0.0721992
251	0.0721978
252	0.0721971
253	0.0721956
254	0.0721946
255	0.0721939
256	0.0721927
257	0.0721922
258	0.0721909
259	0.0721906
260	0.0721894
261	0.0721889
262	0.072188
263	0.0721872
264	0.0721867
265	0.0721857
266	0.0721854
267	0.0721841
268	0.0721839
269	0.0721828
270	0.0721825
271	0.0721817
272	0.0721812
273	0.0721807
274	0.0721799
275	0.0721797
276	0.0721787
277	0.0721786



==> res_canti3d_sphere_lagaug_bis.txt <==
0	0.352102
1	0.338753
2	0.322017
3	0.301236
4	0.277542
5	0.253569
6	0.231682
7	0.213086
8	0.197339
9	0.183861
10	0.171985
11	0.161564
12	0.152232
13	0.144108
14	0.136884
15	0.130428
16	0.124649
17	0.119564
18	0.115115
19	0.11094
20	0.106772
21	0.103054
22	0.0990954
23	0.0951267
24	0.0918701
25	0.089023
26	0.0869467
27	0.0857376
28	0.0843786
29	0.0831137
30	0.0820856
31	0.0810862
32	0.0800765
33	0.0794988
34	0.0788208
35	0.0779822
36	0.0775116
37	0.0770208
38	0.0762037
39	0.0758165
40	0.0753745
41	0.0750286
42	0.0747528
43	0.0744982
44	0.074279
45	0.0735088
46	0.073261
47	0.0730964
48	0.0730092
49	0.0728871
50	0.0727697
51	0.0726386
52	0.0725472
53	0.0724849
54	0.0724548
55	0.0724136
56	0.0724093
57	0.0723861
58	0.0724006
59	0.0724026
60	0.0724089
61	0.0724025
62	0.0724228
63	0.0724531
64	0.0724684
65	0.0724771
66	0.0724854
67	0.0724917
68	0.0725305
69	0.0725147
70	0.0725337
71	0.0724655
72	0.0724712
73	0.0724251
74	0.0724855
75	0.0724552
76	0.072508
77	0.0724785
78	0.0725066
79	0.0724722
80	0.0724642
81	0.0724556
82	0.0724633
83	0.0724533
84	0.0724497
85	0.0724548
86	0.0724498
87	0.0724494
88	0.0724505
89	0.0724512
90	0.0724589
91	0.0724559
92	0.0724702
93	0.0724776
94	0.072487
95	0.0724921
96	0.072499
97	0.072488
98	0.0725001
99	0.0725046
100	0.0725041
101	0.0725085
102	0.0725094
103	0.0725104
104	0.0725064
105	0.0725094
106	0.072502
107	0.0725057
108	0.0725021
109	0.0725077
110	0.0725036
111	0.0725073
112	0.0724951
113	0.0725024
114	0.0725022
115	0.07251
116	0.0725091
117	0.0725109
118	0.0725071
119	0.0725096
120	0.0725036
121	0.0725029
122	0.0724951
123	0.0724952
124	0.0724882
125	0.0724917
126	0.0724868
127	0.0724887
128	0.0724841
129	0.0724906
130	0.0724883
131	0.0724952
132	0.0724934
133	0.0724976
134	0.072492
135	0.0724961
136	0.0724909
137	0.0724956
138	0.0724889
139	0.0724916
140	0.0724893
141	0.0724961
142	0.0724926
143	0.0724979
144	0.0724952
145	0.0725025
146	0.0725229
147	0.0725372
148	0.0725341
149	0.0725407
150	0.0725388
151	0.0725437
152	0.0725392
153	0.072532
154	0.0725309
155	0.072524
156	0.0725238
157	0.0725163
158	0.0725161
159	0.0725088
160	0.0724983
161	0.072493


==> res_canti3d_sphere_pena.txt <==
0	0.352151
1	0.337921
2	0.331179
3	0.317466
4	0.298815
5	0.280229
6	0.261788
7	0.245448
8	0.231734
9	0.220078
10	0.210274
11	0.201561
12	0.193702
13	0.186796
14	0.180509
15	0.174813
16	0.16955
17	0.164701
18	0.160316
19	0.161011
20	0.159495
21	0.150716
22	0.140792
23	0.131828
24	0.123712
25	0.121488
26	0.114192
27	0.107866
28	0.105308
29	0.1017
30	0.0960928
31	0.0920355
32	0.0904457
33	0.0872038
34	0.0867603
35	0.0846435
36	0.0825845
37	0.0801298
38	0.0779815
39	0.0770684
40	0.0769014
41	0.0751509
42	0.074376
43	0.0740396
44	0.0710484
45	0.0687128
46	0.0694642
47	0.070408
48	0.0702893
49	0.0713419
50	0.07088
51	0.0704607
52	0.0715344
53	0.0719344
54	0.0722982
55	0.072672
56	0.0729854
57	0.0730097
58	0.071835
59	0.0697641
60	0.0708296
61	0.0718911
62	0.0719542
63	0.0709381
64	0.0717394
65	0.0709128
66	0.0713857
67	0.0713169
68	0.0720393
69	0.0726784
70	0.0728031
71	0.0697019
72	0.070766
73	0.0705397
74	0.0699848
75	0.0693839
76	0.0699913
77	0.0707115
78	0.0706494
79	0.070121
80	0.0709209
81	0.071244
82	0.0714336
83	0.0718466
84	0.0718528
85	0.072103
86	0.0722952
87	0.0728884
88	0.0729201
89	0.071027
90	0.07199
91	0.0681737
92	0.0691054
93	0.0700244
94	0.0695119
95	0.0703007
96	0.0691978
97	0.0695529
98	0.0668649
99	0.0657969
100	0.0664851
101	0.064484
102	0.0652404
103	0.064833
104	0.0660091
105	0.0662011
106	0.0672261
107	0.0674227
108	0.0680206
109	0.0688594
110	0.0693834
111	0.0703369
112	0.0705833
113	0.0706462
114	0.0709928
115	0.0713204
116	0.0698386
117	0.0710522
118	0.071539
119	0.0723297
120	0.0727374
121	0.0730183
122	0.072937
123	0.0705738
124	0.0717653
125	0.0725375
126	0.0717959
127	0.0720371
128	0.0711597
129	0.0718991
130	0.0695039
131	0.0706952
132	0.0712201
133	0.0720716
134	0.0693077
135	0.0704275
136	0.0705085
137	0.0697863
138	0.0706516
139	0.0711002
140	0.0707308
141	0.0707615
142	0.069205
143	0.0705631
144	0.0715262
145	0.0716011
146	0.07155
147	0.0720079
148	0.0691598
149	0.0703991
150	0.0706831
151	0.0703133
152	0.070298
153	0.070298


